LLMs4OM: Matching Ontologies with Large Language Models

Ontology Matching (OM), is a critical task in knowledge integration, where aligning heterogeneous ontologies facilitates data interoperability and knowledge sharing. Traditional OM systems often rely on expert knowledge or predictive models, with limited exploration of the potential of Large Language Models (LLMs). We present the LLMs4OM framework, a novel approach to evaluate the effectiveness of LLMs in OM tasks. This framework utilizes two modules for retrieval and matching, respectively, enhanced by zero-shot prompting across three ontology representations: concept, concept-parent, and concept-children. Through comprehensive evaluations using 20 OM datasets from various domains, we demonstrate that LLMs, under the LLMs4OM framework, can match and even surpass the performance of traditional OM systems, particularly in complex matching scenarios. Our results highlight the potential of LLMs to significantly contribute to the field of OM.

==> docs/defintion.txt <==
% For any $C_s \in C_{\text{source}}$, if there exists $C_t \in C_{\text{target}}$ such that $(C_s, C_t, S_{C_s \equiv C_t})$, where $S_{C_s \equiv C_t}$ represents the likelihood of equivalence between $C_s$ and $C_t$ and $S_{C_s \equiv C_t} \in [0,1]$, then $C_s = C_t$.
% 1. What is the alphabet? For example, alphabet includes {A, B, C, D,...., =, etc}
% 2. How we create atomic sentences from alphabet. For example, A=B, C=D, etc.
% 3. Interpret elements of alphabet: A, B, C, D,.. are concepts, and = is a relation
% 4. How we create complex formulas (A=B, C=D, etc) these form are valid formulas. Other formulas are not valid.
% If you current definition you are using a set theory and quantifiers (any, some) that makes confusion when I read it.  Plus, you are mentioning "set of concept {C}" that are not used in framework and they are not defined before.

==> docs/discussion.txt <==
% Combining retrieval and LLM offers advantages. Initial OM proposals with LLMs involve: providing all source and target ontologies for matching and querying LLMs with all possible pairs. In an experiment over 20 OM datasets using LLaMA-2 and Mistral LLMs, CUDA memory outage occurred for 17 datasets, and high hallucination for the rest. Despite these issues, estimating matching scores is challenging due to mixed-pair output. The $O(n^2)$ time complexity of the second approach is impractical, for instance, OMIM-ORDO dataset with $\approx10k$ source and $\approx9k$ target concepts results in $\approx90M$ comparisons. However, the retrieval model reduces search space to linear time complexity $O(kn)$, enabling faster processing (e.g. k=5, OMIM-ORDO matching will be 1.8K times faster) while allowing LLM to generate confidence scores for matching.


The LLMs4OM exhibited low performance across multiple \textsc{Bio-ML} tasks w.r.t traditional approaches. Analyzing LLMs' performance with 2 retrievers, we noted an average F1-score of approximately 53\% with \textit{text-embedding-ada} and around 44\% with \textit{sentence-BERT}. Despite retrievers displaying strong performance in retrieving candidates, as evidenced in~\autoref{irresults}, the average performance of LLMs remains low. This raises the question of whether the LLMs are few-shot learners \cite{llmsfewshotlearners} in OM? For this study, we select tasks with lower than 80\% F1-score and Mistral-7B LLMs with text-embedding-ada using $C$ representations. We achieved the following results using 3-shots (values with * are from~\autoref{llm_ir_results}): OMIM-ORDO 62.85\% $<$ 64.14\%, SNOMED-FMA 52.60\% $>$ 25.64\%, SNOMED-NCIT(neoplas) 54.84\% $>$ 49.47, and SNOMED-NCIT(pharm) 68.22\% $\approx$ 68.02\%. As we can see, in 2 cases few-shot prompting is not able to obtain very well-suited results, while for the other 2 tasks, it is performing well. So, we can conclude that the lower performance of LLMs4OM is not related to just zero-shot prompting but also LLMs capabilities, which raised the question of "Are LLMs few-shot learners in OM?"

% The LLMs4OM exhibited lower performance across multiple \textsc{Bio-ML} tasks compared to traditional approaches. Additionally, \cite{OLaLa} utilized a LLaMA-2-70B model with few-shot prompting but failed to surpass state-of-the-art methods. Analyzing LLMs' performance with two retriever models, we noted an average performance of approximately 53\% with text-embedding-ada and around 44\% with sentence-BERT. Despite retriever models displaying strong performance in retrieving gold matches, as evidenced in~\autoref{irresults}, the average performance of LLMs remains comparatively low. 

% The LLMs4OM underperformed in multiple \textsc{Bio-ML} tasks compared to traditional methods. \cite{OLaLa} used a LLaMA-2-70B model with few-shot prompting but didn't surpass state-of-the-art methods. Analyzing LLMs' performance with two retriever models, we found around 53\% with \textit{text-embedding-ada} and 44\% with \textit{sentence-BERT}. Despite strong retriever model performance in retrieving gold matches (see~\autoref{irresults}), LLMs' average performance remains low, prompting the question of whether domain-specific LLMs are necessary for these tasks. This raises the question of whether domain-specific LLMs are necessary for these tasks. 

% The LLMs4OM exhibited lower performance across multiple \textsc{Bio-ML} tasks compared to traditional approaches. Analyzing LLMs' performance with two retriever models, we noted an average performance of approximately 53\% with text-embedding-ada and around 44\% with sentence-BERT. Despite retriever models displaying strong performance in retrieving gold matches, as evidenced in~\autoref{irresults}, the average performance of LLMs remains comparatively low. This raises the question of whether domain-specific LLMs are necessary for these tasks.



==> docs/introduction.txt <==

%In this paper, we introduce a systematic empirical evaluation of LLMs for OM tasks under a novel proposed LLMs4OM framework, with the primary goal of leveraging LLMs to enhance matching accuracy. Within LLMs4OM, the methodology employs two different retrieval and matching modules, augmented by a zero-shot prompting technique using three different representations of ontologies i.e. concept, concept-parent, and concept-children. Through a detailed and comprehensive set of evaluations covering twenty OM datasets from various domains, we demonstrate that LLMs can achieve competitive results compared to existing OM systems under LLMs4OM, particularly excelling in complex scenarios. Our findings underscore the efficacy of integrating LLMs into OM pipelines and pave the way for further studies in OM leveraging LLMs.
% \keywords{Ontology Matching  \and Large Language Models \and RAG}


In the rapidly evolving landscape of information and data management, the interoperability and integration of diverse knowledge representations have become essential. Ontologies, as formalized frameworks for representing knowledge, play a crucial role in facilitating semantic interoperability across various domains \cite{ontology2001}. However, the accumulation of ontologies has led to the challenge of integrating and aligning them to ensure effective communication and collaboration between heterogeneous systems \cite{ZHANG20158,OSMAN202138}. An ontology serves as a structured framework with the ultimate aim of representing knowledge in a structured and formal way, using natural language text, such as labels (short names or identifiers for a concept), to provide human-readable explanations of concepts within the ontology and relationships between them. These relationships can include taxonomies, domain and range definitions for properties, and formal connections, where interpretable as a humans-readable, and machine-understandable representation of knowledge \cite{Stephan2007}. The task of ontology matching (OM), also known as ontology alignment, addresses the need for automated methods to discover correspondences between classes, properties, and instances in different ontologies \cite{om2013}. This process is essential for producing applications that are both human-readable and machine-understandable such as data integration, information retrieval, and knowledge sharing. As the demand for cross-domain collaboration continues to grow, the importance of robust OM techniques becomes increasingly evident, while the Ontology Alignment Evaluation Initiative\footnote{\url{https://oaei.ontologymatching.org/}} (OAEI) established as a coordinated international effort, has played a crucial role in organizing the assessment of OM systems over the past eighteen years \cite{OAEI11,OAEI23}. With advancement of natural language processing (NLP) through large language models (LLMs) has indeed challenged traditional assumptions about the separation between natural language understanding by humans and machines.  Classical state-of-the-art approaches to OM are based on non-contextual matching \cite{ALIN,LogMap,LSMatch}, where the model captures lexical similarity but fails to understand textual semantics. LLMs can process and interpret textual descriptions at a remarkable level, blurring the lines between human-readable and machine-understandable representations of knowledge. Efforts have been made to integrate LLMs into OM \cite{OLaLa,ConversationalOM}. Nevertheless, given the swift evolution of LLMs \cite{amatriain2023transformer}, it is important to undertake a comprehensive study of their role in the OM domain. This study is crucial for gaining insights into the current state of knowledge engineering at OM using LLMs from various perspectives. 



%In the rapidly evolving landscape of information and data management, the interoperability and integration of diverse knowledge representations have become essential. An ontology serves as a structured framework that plays a crucial role in facilitating semantic interoperability across various domains, with a primary goal of providing human-readable and machine-understandable representation of knowledge~\cite{Stephan2007,ontology2001}. However, the rising amount of new ontologies has led to the challenge of aligning them to ensure effective communication and collaboration between heterogeneous systems~\cite{ZHANG20158,OSMAN202138}. To address the challenge, ontology matching (OM), also known as ontology alignment, is a central task since it addresses the need for automated methods to discover correspondences between classes, properties, and instances in different ontologies~\cite{om2013}. The advancement of natural language processing (NLP) through Large Language Models (LLMs) has indeed challenged traditional assumptions about the separation between natural language understanding by humans and machines. LLMs can process and interpret textual descriptions at a remarkable level, blurring the lines between human-readable and machine-understandable representations of knowledge thus addressing the primary goal of ontology. This makes LLMs suitable for ontology tasks, especially OM. Efforts have been made to integrate LLMs into OM~\cite{OLaLa,ConversationalOM}. Nevertheless, given the swift evolution of LLMs~\cite{amatriain2023transformer}, it is important to undertake a comprehensive study of their role for OM which is undertaken at scale in this study. %This study is crucial for gaining insights into the current state of knowledge engineering at OM using LLMs from various perspectives. 


%The task of OM is defined as follows. Given the source and target ontologies, denoted as $O_{source}$ and $O_{target}$, and their respective sets of named concepts $C_{source}$ and  $C_{target}$, the objective is to generate a set of mappings in the form of $(c_s, c_t, S)$, where $c_s$ and $c_t$ are concepts from  $C_{source}$ and  $C_{target}$, respectively, and $S \in [0, 1]$ is the likelihood of the equivalence $c_s \equiv c_t$ \cite{OAEI11}. 



--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

In the dynamic field of information and data management, ensuring the interoperability and integration of varied knowledge systems is critical. Ontologies play a key role in achieving semantic interoperability by providing a structured, understandable framework for both humans and machines~\cite{Stephan2007,ontology2001}. However, the proliferation of new ontologies presents challenges in aligning them for seamless communication across different systems~\cite{ZHANG20158,OSMAN202138}. Ontology matching (OM) emerges as a vital solution, automating the discovery of correspondences across ontologies~\cite{om2013}. The emergence of Large Language Models (LLMs) in natural language processing has revolutionized the traditional boundaries between human and machine understanding of language, making LLMs highly relevant for OM tasks. Despite initial efforts to apply LLMs to OM~\cite{OLaLa,ConversationalOM}, the rapid development of these models calls for an in-depth exploration of their potential in OM, which this study aims to provide, emphasizing the importance of OM and the promising capabilities of LLMs in addressing its challenges.

To pursue our objective, we present the LLMs4OM framework, which assesses diverse LLMs across various tracks and domains introduced within the Ontology Alignment Evaluation Initiative (\href{https://oaei.ontologymatching.org/}{OAEI})~\cite{OAEI11,OAEI23}. OM aims to map concepts between source $C_{source} \in O_{source}$ and target $C_{target} \in O_{target}$ ontologies, generating mappings $(c_s, c_t, S)$ where $c_s$ and $c_t$ are concepts from respective ontologies, and $S \in [0, 1]$ represents the likelihood of equivalence \cite{OAEI11}.

An initial exploratory study using ChatGPT-4~\cite{ConversationalOM}, demonstrated the OM task via a conversational, naive approach, where ontologies $O_{source}$ and $O_{target}$ were fully inputted into the LLM to solicit matchings. This approach, however, highlighted two primary drawbacks: the limited context length LLMs can process, which may be exceeded by larger ontologies, and the increased likelihood of erroneous or "hallucinated" responses due to the volume of information provided. To address these, LLMs4OM employs a dual-module strategy: first, using the Retrieval-Augmented Generation (RAG)~\cite{rag21} for candidate selection for a given query $C_{source}$ from a knowledge base of $C_{target}$, and then LLM-based matching, in a second module, for finer accuracy. This approach mitigates the limitations of direct LLM prompting by optimizing for the specific challenges of OM, demonstrating a strategic advancement in leveraging LLMs for ontology alignment.%Considering these limitations with naive prompting, this study presents a carefully engineered solution under the LLMs4OM framework, specifically catering to the respective facets of the OM task designed as a modular approach with two separate modules. Specifically, as the first module, our methodology uses the Retrieval-Augmented Generation (RAG) technique~\cite{rag21}, where a retrieval model is used to obtain candidates for a given query $C_{source}$ from a knowledge base of $C_{target}$. Following which, in a second module, LLMs are prompted for the matching task. This two-module methodology proves particularly well-suited for OM.

%, as evidenced by previous studies conducted by other researchers~\cite{OLaLa}. 

%Within the LLMs4OM methodological framework, we report a comprehensive set of evaluations in this paper. First, for the RAG module, we tested four different retrieval techniques, viz. TFIDF~\cite{tfidf}, Sentence-BERT~\cite{sbert}, SPECTER2~\cite{specter2}, and OpenAI text-embedding-ada~\cite{adaembedding}. Second, for the LLM module, in different combinations with the RAG techniques, we tested 7 different LLMs that are the reported state-of-the-art at the time of this writing. They are: LLaMA-2-7B~\cite{llama2}, GPT-3.5~\cite{chatgpt}, Mistral-7B~\cite{mistral}, Vicuna-7B~\cite{vicuna}, MPT-7B~\cite{mpt}, Falcon-7B~\cite{falcon}, and Mamba~\cite{mamba}. 

In our study using the LLMs4OM framework, we conduct extensive evaluations, beginning with the RAG module where we explore four retrieval methods: TFIDF~\cite{tfidf}, Sentence-BERT~\cite{sbert}, SPECTER2~\cite{specter2}, and OpenAI text-embedding-ada~\cite{adaembedding}. Subsequently, within the LLM module, we pair these retrieval techniques with seven state-of-the-art LLMs: LLaMA-2-7B~\cite{llama2}, GPT-3.5~\cite{chatgpt}, Mistral-7B~\cite{mistral}, Vicuna-7B~\cite{vicuna}, MPT-7B~\cite{mpt}, Falcon-7B~\cite{falcon}, and Mamba~\cite{mamba}, to assess their combined effectiveness. Furthermore, a detailed analysis given our large-scale experiments are performed framed as three main research questions (\textbf{RQ}s). \textbf{RQ1}: What impact do various input representations (concept, concept-parent, concept-children) have on improving matching efficacy? \textbf{RQ2}: For the RAG module, which retriever performs best for each track? (\textit{RQ2.1}) Additionally, how does its performance vary when compared with different retrieval techniques? (\textit{RQ2.2}) \textbf{RQ3}: For the LLM module, which LLM is the most effective for each track? (\textit{RQ3.1}) Furthermore, how does the performance of various LLMs differ in the given contexts? (\textit{RQ3.2})
%In this work, we aim to comprehensively unify these LLMs and retrieval models for their effectiveness under the LLMs4OM framework, to address the following research questions (RQs).
\begin{comment}
\begin{itemize}
    \item \textbf{RQ1}: What impact do various input representations (concept, concept-parent, concept-children) have on improving matching efficacy?
    \item \textbf{RQ2}: For the RAG module, which retriever performs best for each track? (\textit{RQ2.1}) Additionally, how does its performance vary when compared with different retrieval techniques? (\textit{RQ2.2})
    \item \textbf{RQ3}: For the LLM module, which LLM is the most effective for each track? (\textit{RQ3.1}) Furthermore, how does the performance of various LLMs differ in the given contexts? (\textit{RQ3.2})
\end{itemize}
\end{comment}

This study's empirical tests are varied not only in their approach but also in the range of ontological knowledge domains they cover. We evaluate LLMs across six tracks of the OAEI campaign, encompassing 20 datasets in total. The primary contributions of this paper are threefold: 1) Introduction of the LLMs4OM, an end-to-end framework that utilizes LLMs for OM; 2) A thorough empirical evaluation of seven state-of-the-art domain-independent LLMs and four retrieval models for their suitability to the various OM tasks; and 3) The source code implementation of the LLMs4OM framework released here \url{https://github.com/---/LLMs4OM}.

\begin{comment}
\begin{itemize}
    \item The LLMs4OM, end-to-end framework for leveraging LLMs for OM.
    \item A thorough empirical evaluation of seven state-of-the-art domain-independent LLMs and four retrieval models for their suitability to the various OM tasks. 
    \item An implementation of the LLMs4OM framework. Our code source was released here \url{https://github.com/---/LLMs4OM}.
\end{itemize}
\end{comment}

==> docs/related-work.txt <==
% LogMap \cite{LogMap} is one of the traditional approaches, which is designed to efficiently match semantically rich ontologies containing tens of thousands of classes. It incorporates sophisticated reasoning and repair techniques to minimize the number of logical inconsistencies to provide support for user intervention during the matching process. LogMapBio and LogMapLt are variants of LogMap, where LogMapBio matches based on the bio-medical domain and it is an extension to use BioPortal as a provider of mediating ontologies instead of relying on a few preselected ontologies, and LogMapLt is a lightweight version of LogMap. 


% LSMatch and LSMatch-multilingual \cite{LSMatch} are also another set of traditional matching approaches that use string-based similarity and synonyms for the matching process of concepts. The LSMatch consists of a preprocessing layer of concepts, properties, and instances, followed by an external synonym extractor resource for a synonym matcher using a Levenshtein metric to compute a similarity matrix for alignment filtering. 


% ALIN \cite{ALIN} is another matching technique that uses NLP to standardize the concept names of ontologies using semantic and lexical metrics for mapping. It uses regular grammar and context-free grammar with lexical analyzers and syntax analyzers for finding mappings between given ontologies. 
% OAPT \cite{OAPT} utilizes a seeding-based scheme approach, which analyzes and partitions ontologies into independent modules, providing a user recommendation for the optimal number of modules based on information-theoretic model selection and demonstrating its effectiveness through extensive experiments.


% ReproduceMeON \cite{ReproduceMeON}, a notable work in this domain, introduces a novel voting-based matching approach that incorporates LogMap, AML\cite{AgreementMakerLight}, and OAPT \cite{OAPT} approaches. This method aims to establish robust intra-domain links, providing insights into provenance, scientific experiments, machine learning, and computational domains. ReproduceMeON emphasizes the importance of reproducibility in scientific results, offering a systematic literature review across diverse domains such as microscopy and scientific workflows.


Transformer-based OM systems can be categorized into three groups, i) unsupervised learning \cite{TEXTO,AMD,GraphMatcher,Matcha,PropMatch}, ii) supervised learning \cite{Truveta,LaKERMap,SORBET,Matcha,BERTMap}, and iii) LLM-based \cite{ConversationalOM,OLaLa,he2023exploring} approaches.  
Most unsupervised learning methods rely on embeddings for similarity calculations. Approaches like TEXTO \cite{TEXTO}, PropMatch \cite{PropMatch}, AMD \cite{AMD}, and Matcha  \cite{Matcha} predominantly utilize BERT \cite{bert} variants such as RoBERTa \cite{roberta} and sentence-BERT models to extract embeddings from ontologies and perform similarity calculations. Some approaches incorporate multiple representations alongside transformer models; for instance, TEXTO employs GloVe \cite{glove} with BERT, AMD utilizes knowledge graph embeddings with BERT, and GraphMatcher \cite{GraphMatcher} applies universal sentence encoder \cite{use}, graph representation learning, and neighborhood aggregation to compute higher-level representations of classes and properties, revealing contextual meaning through innovative graph attention techniques. In contrast, PropMatch employs Sentence-BERT along with traditional TFIDF representation. Several supervised learning methods for OM in most of the works tried to finetune transformer models. Truveta Mapper \cite{Truveta} employs the ByT5 \cite{byt5} model, fine-tuning it on the Bio-ML track using a small fraction of datasets. The authors introduce a zero-shot sequence-to-sequence multi-task transformer-based framework. LaKERMap \cite{LaKERMap} utilizes a domain-specific BERT model called Bio-ClinicalBERT \cite{biocilinicalbert} in two settings for fine-tuning, employing a triplet setting for the transformer encoder and finetuning another model based on the concept path using the BERT masking technique. SORBETmatcher \cite{SORBET} is built upon BERT, as a novel ontology embedding method that utilizes LLMs, random walks, and a regression loss to construct a latent space encapsulating ontology structures. Matcha-DL \cite{Matcha}, utilizing sentence-BERT, implements semi-supervised learning with a dense neural network to discriminate and rank candidates in ontology matching scenarios. Moreover, BERTMap \cite{BERTMap} utilizes both unsupervised and semi-supervised approaches, initially predicting mappings through fine-tuning the BERT model on ontology text and then refining them based on the ontology structure and logic. 
The investigation into larger parameter models, as discussed by \cite{ConversationalOM,he2023exploring,OLaLa}, encompasses notable approaches. The \cite{ConversationalOM} introduces a conversational naive approach utilizing prompt templates to feed source ($O_{source}$) and target ($O_{target}$) ontologies into LLM, demonstrating its potential in OM. OLaLa \cite{OLaLa} employs variant LLAMA-2 models -- including 7B, 13B, 70B, 70B-Chat, and 70B-instruct variants -- with diverse BERT retrievers. Initially, for a given source ontology, they extract the top-k similar matches from the target ontology to feed the LLM through a specified prompt. Subsequently, they apply a high-precision matcher, along with cardinality and confidence-based filtering, to obtain the final alignments.  LLMap \cite{he2023exploring} explores the zero-shot performance of Flan-T5 \cite{flant5} and GPT-3.5, considering both concept labels and structural contexts. 




\begin{comment}
Ontology matching has been a subject of extensive research, with various methodologies and approaches contributing to the state-of-the-art in the field. While many recent contributions leverage transformers \cite{transformers} to tackle this task, traditional approaches continue to demonstrate their efficacy, standing resilient and not yet surpassed in certain aspects. In this regard, we split the related work into traditional and transformer-based approaches to OM.\\
\noindent\textbf{Traditional OM.} 
LogMap \cite{LogMap} is one of the most effective traditional approaches with LogMapBio -- a biomedical domain-specific model -- and LogMapLt -- a lightweight matching model -- variants. It incorporates sophisticated reasoning and repair techniques to minimize the number of logical inconsistencies to support user intervention during the matching process. AgreementMakerLight (AML) \cite{AgreementMakerLight} is another scalable matcher system with a flexible and extensible framework that is primarily based on the use of element-level matching techniques supported by background knowledge. Moreover, LSMatch and LSMatch-multilingual \cite{LSMatch} incorporate string-based similarity and synonyms extractor for a synonym matcher using a Levenshtein metric to compute a similarity matrix for alignment filtering. ALIN \cite{ALIN} is another matching technique that uses regular grammar and context-free grammar with lexical analyzers and syntax analyzers for finding mappings between given ontologies. OAPT \cite{OAPT} utilizes a seeding-based scheme approach, which analyzes and partitions ontologies into independent modules, providing a user recommendation for the optimal number of modules based on information-theoretic model selection through extensive experiments. ReproduceMeON \cite{ReproduceMeON}, a notable work in this domain, introduces a voting-based matching to establish robust intra-domain links using LogMap, AML\cite{AgreementMakerLight}, and OAPT \cite{OAPT} systems.\\
\noindent\textbf{Transformer-based OM.} 


Transformer-based OM systems can be categorized into three groups, i) unsupervised learning \cite{TEXTO,AMD,GraphMatcher,Matcha,PropMatch}, ii) supervised learning \cite{Truveta,LaKERMap,SORBET,Matcha,BERTMap}, and iii) LLM-based \cite{ConversationalOM,OLaLa,he2023exploring} approaches.  
Most unsupervised learning methods rely on embeddings for similarity calculations. Approaches like TEXTO \cite{TEXTO}, PropMatch \cite{PropMatch}, AMD \cite{AMD}, and Matcha  \cite{Matcha} predominantly utilize BERT \cite{bert} variants such as RoBERTa \cite{roberta} and sentence-BERT models to extract embeddings from ontologies and perform similarity calculations. Some approaches incorporate multiple representations alongside transformer models; for instance, TEXTO employs GloVe \cite{glove} with BERT, AMD utilizes knowledge graph embeddings with BERT, and GraphMatcher \cite{GraphMatcher} applies universal sentence encoder \cite{use}, graph representation learning, and neighborhood aggregation to compute higher-level representations of classes and properties, revealing contextual meaning through innovative graph attention techniques. In contrast, PropMatch employs Sentence-BERT along with traditional TFIDF representation. Several supervised learning methods for OM in most of the works tried to finetune transformer models. Truveta Mapper \cite{Truveta} employs the ByT5 \cite{byt5} model, fine-tuning it on the Bio-ML track using a small fraction of datasets. The authors introduce a zero-shot sequence-to-sequence multi-task transformer-based framework. LaKERMap \cite{LaKERMap} utilizes a domain-specific BERT model called Bio-ClinicalBERT \cite{biocilinicalbert} in two settings for fine-tuning, employing a triplet setting for the transformer encoder and finetuning another model based on the concept path using the BERT masking technique. SORBETmatcher \cite{SORBET} is built upon BERT, as a novel ontology embedding method that utilizes LLMs, random walks, and a regression loss to construct a latent space encapsulating ontology structures. Matcha-DL \cite{Matcha}, utilizing sentence-BERT, implements semi-supervised learning with a dense neural network to discriminate and rank candidates in ontology matching scenarios. Moreover, BERTMap \cite{BERTMap} utilizes both unsupervised and semi-supervised approaches, initially predicting mappings through fine-tuning the BERT model on ontology text and then refining them based on the ontology structure and logic. 
The investigation into larger parameter models, as discussed by \cite{ConversationalOM,he2023exploring,OLaLa}, encompasses notable approaches. The \cite{ConversationalOM} introduces a conversational naive approach utilizing prompt templates to feed source ($O_{source}$) and target ($O_{target}$) ontologies into LLM, demonstrating its potential in OM. OLaLa \cite{OLaLa} employs variant LLAMA-2 models -- including 7B, 13B, 70B, 70B-Chat, and 70B-instruct variants -- with diverse BERT retrievers. Initially, for a given source ontology, they extract the top-k similar matches from the target ontology to feed the LLM through a specified prompt. Subsequently, they apply a high-precision matcher, along with cardinality and confidence-based filtering, to obtain the final alignments.  LLMap \cite{he2023exploring} explores the zero-shot performance of Flan-T5 \cite{flant5} and GPT-3.5, considering both concept labels and structural contexts. 
\end{comment}


************************************************************************************************************************************************************************************************************************************************

Ontology matching, a well-explored research area, has seen diverse methodologies, from traditional techniques~\cite{LogMap,AgreementMakerLight,LSMatch,ALIN,OAPT} to recent transformer-based methods~\cite{TEXTO,AMD,GraphMatcher,Matcha,PropMatch,Truveta,LaKERMap,SORBET,Matcha,BERTMap,ConversationalOM,OLaLa,he2023exploring}, each contributing to advancements in the field. Despite the proven effectiveness of conventional approaches, this work focuses on classifying ontology matching systems, especially those utilizing transformers~\cite{transformers}, into three categories based on their research goals: unsupervised learning, supervised learning, and LLM-based approaches.
%Ontology matching has been a subject of extensive research, with various methodologies and approaches contributing to the state-of-the-art in the field. While many recent contributions leverage transformers~\cite{transformers} to tackle this task, traditional approaches~\cite{LogMap,AgreementMakerLight,LSMatch,ALIN,OAPT} continue to demonstrate their efficacy. However, transformer-based approaches~\cite{TEXTO,AMD,GraphMatcher,Matcha,PropMatch,Truveta,LaKERMap,SORBET,Matcha,BERTMap,ConversationalOM,OLaLa,he2023exploring} are used as criteria to classify existing OM from the point of view of the research goals in this work. Transformer-based OM systems can be categorized into three groups, i) unsupervised learning, ii) supervised learning, and iii) LLM-based approaches.  

%Most unsupervised learning methods rely on embeddings for similarity calculations. Approaches like TEXTO~\cite{TEXTO}, PropMatch~\cite{PropMatch}, AMD~\cite{AMD}, and Matcha~\cite{Matcha} predominantly utilize BERT~\cite{bert} variants such as RoBERTa~\cite{roberta} and sentence-BERT models to extract embeddings from ontologies and perform similarity calculations. Some approaches incorporate multiple representations alongside transformer models; for instance, TEXTO employs GloVe~\cite{glove} with BERT, AMD utilizes knowledge graph embeddings with BERT, and GraphMatcher~\cite{GraphMatcher} applies universal sentence encoder~\cite{use}, graph representation learning, and neighborhood aggregation to compute higher-level representations of classes and properties. In contrast, PropMatch employs Sentence-BERT along with traditional TFIDF representation. 

Unsupervised learning methods in ontology matching often use embeddings for similarity assessments. Techniques such as TTEXTO~\cite{TEXTO}, PropMatch~\cite{PropMatch}, AMD~\cite{AMD}, and Matcha~\cite{Matcha} primarily leverage BERT~\cite{bert} variants (e.g., RoBERTa~\cite{roberta}, sentence-BERT) to generate ontology embeddings for these calculations. Additionally, some methods combine transformer models with multiple representations: TEXTO integrates GloVe~\cite{glove} with BERT, AMD pairs knowledge graph embeddings with BERT, GraphMatcher~\cite{GraphMatcher} combines universal sentence encoder~\cite{use} with graph learning techniques, and PropMatch uses Sentence-BERT with TFIDF for enhanced matching accuracy. Supervised OM methods predominantly fine-tune transformer models. Truveta Mapper utilizes ByT5 on the Bio-ML track, employing a sequence-to-sequence approach. LaKERMap focuses on domain-specific tuning with Bio-ClinicalBERT. SORBETmatcher combines BERT with random walks and regression loss for ontology embeddings. Matcha-DL uses sentence-BERT in a semi-supervised setup with a dense network for candidate ranking. BERTMap integrates unsupervised and semi-supervised strategies by initially fine-tuning BERT on ontology texts, then refining mappings based on ontology structure.

%Several supervised learning methods for OM in most of the works tried to finetune transformer models. Truveta Mapper~\cite{Truveta} employs the ByT5~\cite{byt5} model, fine-tuning it on the Bio-ML track using a small fraction of datasets in sequence-to-sequence multi-task fashion. The domain-specific finetuning was studied in LaKERMap \cite{LaKERMap} approach where they used a domain-specific BERT model called Bio-ClinicalBERT~\cite{biocilinicalbert} for fine-tuning. SORBETmatcher~\cite{SORBET} is built upon BERT, as a novel ontology embedding method that utilizes LLMs, random walks, and a regression loss to construct a latent space encapsulating ontology structures. Matcha-DL~\cite{Matcha}, utilizing sentence-BERT, implements semi-supervised learning with a dense neural network to discriminate and rank candidates in ontology matching scenarios. Moreover, BERTMap~\cite{BERTMap} utilizes both unsupervised and semi-supervised approaches, initially predicting mappings through fine-tuning the BERT model on ontology text and then refining them based on the ontology structure and logic. 
% -- including 7B, 13B, 70B, 70B-Chat, and 70B-instruct variants -- 

%The investigation into larger parameter models, as discussed by~\cite{ConversationalOM,he2023exploring,OLaLa}, encompasses notable approaches. \cite{ConversationalOM} introduces a conversational naive approach utilizing prompt templates to feed source ($O_{source}$) and target ($O_{target}$) ontologies into LLM, demonstrating its potential in OM. OLaLa \cite{OLaLa} employs variant LLAMA-2 models with different BERT retrievers. Initially, for a given source ontology, they extract the top-k similar matches from the target ontology to feed the LLM through a specified prompt. Subsequently, they apply a high-precision matcher, along with cardinality and confidence-based filtering, to obtain the final alignments.  LLMap~\cite{he2023exploring} explores the zero-shot performance of Flan-T5~\cite{flant5} and GPT-3.5, considering both concept labels and structural contexts. 

Research on larger parameter models reveals significant strategies for ontology matching (OM). ConversationalOM leverages prompt templates with LLMs to input source and target ontologies, showcasing OM potential. OLaLa utilizes LLAMA-2 models and BERT retrievers to extract top-k matches from target ontologies for LLM prompts, refining final alignments with a precision matcher and filters. LLMap investigates Flan-T5 and GPT-3.5's zero-shot capabilities, focusing on concept labels and structural contexts.


==> docs/samplepaper-23-feb-24.txt <==
% This is samplepaper.tex, a sample chapter demonstrating the
% LLNCS macro package for Springer Computer Science proceedings;
% Version 2.20 of 2017/10/04
%
\documentclass[runningheads]{llncs}
%
\usepackage{graphicx}
\usepackage{multirow}
\usepackage{hyperref}
\usepackage{todonotes}


% Used for displaying a sample figure. If possible, figure files should
% be included in EPS format.
%
% If you use the hyperref package, please uncomment the following line
% to display URLs in blue roman font according to Springer's eBook style:
\renewcommand\UrlFont{\color{blue}\rmfamily}

\usepackage{comment}
\begin{document}

\title{LLMs4OM: Matching Ontologies with \\ Large Language Models}

\titlerunning{LLMs4OM}
% If the paper title is too long for the running head, you can set
% an abbreviated paper title here
%
\author{1st Author\orcidID{0000-1111-2222-3333} \and
2nd Author\orcidID{1111-2222-3333-4444} %\and
%3rd Author\orcidID{2222--3333-4444-5555} \and
%4th Author\orcidID{2222--3333-4444-5555} \and
%5th Author\orcidID{2222--3333-4444-5555}
% 5th Author\inst{1}\orcidID{2222--3333-4444-5555}
}
%
\authorrunning{F. Author et al.}
% First names are abbreviated in the running head.
% If there are more than two authors, 'et al.' is used.
%
\institute{institute, city, country\\
\email{\{1st, 2nd\}@email.institution}}
%, 3rd, 4th, 5th
%
\maketitle              % typeset the header of the contribution
%
\begin{abstract}

Ontology Matching (OM), is a critical task in knowledge integration, where aligning heterogeneous ontologies facilitates data interoperability and knowledge sharing. Traditional OM systems often rely on expert knowledge or predictive models, with limited exploration of the potential of Large Language Models (LLMs). In our paper, we present the LLMs4OM framework, a novel approach to evaluate the effectiveness of LLMs in OM tasks. This framework utilizes two modules for retrieval and matching, respectively, enhanced by zero-shot prompting across three ontology representations: concept, concept-parent, and concept-children. Through comprehensive evaluations on 20 OM datasets from various domains, we demonstrate that LLMs, under the LLMs4OM framework, can match or even surpass the performance of traditional OM systems, particularly in complex matching scenarios. Our results highlight the potential of LLMs to significantly contribute to the field of OM.
\keywords{Ontology Matching  \and Ontology Alignment \and Large Language Models \and Retrieval Augmented Generation \and Zero-Shot Testing}
\end{abstract}


\section{Introduction} 
In the dynamic field of information and data management, ensuring the interoperability and integration of varied knowledge systems is critical. Ontologies play a key role in achieving semantic interoperability by providing a structured, understandable framework for both humans and machines~\cite{Stephan2007,ontology2001}. However, the proliferation of new ontologies presents challenges in aligning them for seamless communication across different systems~\cite{ZHANG20158,OSMAN202138}. Ontology matching (OM) emerges as a vital solution, automating the discovery of correspondences across ontologies~\cite{om2013}. The emergence of Large Language Models (LLMs) in natural language processing has revolutionized the traditional boundaries between human and machine understanding of language, making LLMs highly relevant for OM tasks. Despite initial efforts to apply LLMs to OM~\cite{OLaLa,ConversationalOM}, the rapid development of these models calls for an in-depth exploration of their potential in OM, which this study aims to provide, emphasizing the importance of OM and the promising capabilities of LLMs in addressing its challenges.

To pursue our objective, we present the LLMs4OM framework, which assesses diverse LLMs across various tracks and domains introduced within the Ontology Alignment Evaluation Initiative (\href{https://oaei.ontologymatching.org/}{OAEI})~\cite{OAEI11,OAEI23}. OM aims to map concepts between source $C_{source} \in O_{source}$ and target $C_{target} \in O_{target}$ ontologies, generating mappings $(c_s, c_t, S)$ where $c_s$ and $c_t$ are concepts from respective ontologies, and $S \in [0, 1]$ represents the likelihood of equivalence \cite{OAEI11}.

An initial exploratory study using ChatGPT-4~\cite{ConversationalOM}, demonstrated the OM task via a conversational, naive approach, where ontologies $O_{source}$ and $O_{target}$ were fully inputted into the LLM to solicit matchings. This approach, however, highlighted two primary drawbacks: the limited context length LLMs can process, which may be exceeded by larger ontologies, and the increased likelihood of erroneous or "hallucinated" responses due to the volume of information provided. To address these, LLMs4OM employs a dual-module strategy: first, using the Retrieval-Augmented Generation (RAG)~\cite{rag21} for candidate selection for a given query $C_{source}$ from a knowledge base of $C_{target}$, and then LLM-based matching, in a second module, for finer accuracy. This approach mitigates the limitations of direct LLM prompting by optimizing for the specific challenges of OM, demonstrating a strategic advancement in leveraging LLMs for ontology alignment. In our study using the LLMs4OM framework, we conduct extensive evaluations, beginning with the RAG module where we explore four retrieval methods: TFIDF~\cite{tfidf}, Sentence-BERT~\cite{sbert}, SPECTER2~\cite{specter2}, and OpenAI text-embedding-ada~\cite{adaembedding}. Subsequently, within the LLM module, we pair these retrieval techniques with seven state-of-the-art LLMs: LLaMA-2-7B~\cite{llama2}, GPT-3.5~\cite{chatgpt}, Mistral-7B~\cite{mistral}, Vicuna-7B~\cite{vicuna}, MPT-7B~\cite{mpt}, Falcon-7B~\cite{falcon}, and Mamba~\cite{mamba}, to assess their combined effectiveness. Furthermore, a detailed analysis given our large-scale experiments are performed framed as three main research questions (\textbf{RQ}s). \textbf{RQ1}: What impact do various input representations (concept, concept-parent, concept-children) have on improving matching efficacy? \textbf{RQ2}: For the RAG module, which retriever performs best for each track? (\textit{RQ2.1}) Additionally, how does its performance vary when compared with different retrieval techniques? (\textit{RQ2.2}) \textbf{RQ3}: For the LLM module, which LLM is the most effective for each track? (\textit{RQ3.1}) Furthermore, how does the performance of various LLMs differ in the given contexts? (\textit{RQ3.2}).

This study's empirical tests are varied not only in their approach but also in the range of ontological knowledge domains they cover. We evaluate LLMs across six tracks of the OAEI campaign, encompassing 20 datasets in total. The primary contributions of this paper are threefold: 1) Introduction of the LLMs4OM, an end-to-end framework that utilizes LLMs for OM; 2) A thorough empirical evaluation of seven state-of-the-art domain-independent LLMs and four retrieval models for their suitability to the various OM tasks; and 3) The source code implementation of the LLMs4OM framework released here \url{https://github.com/---/LLMs4OM}.

\section{Related Work}
Ontology matching, a well-explored research area, has seen diverse methodologies, from traditional techniques~\cite{LogMap,AgreementMakerLight,LSMatch,ALIN,OAPT} to recent transformer-based methods~\cite{TEXTO,AMD,GraphMatcher,Matcha,PropMatch,Truveta,LaKERMap,SORBET,Matcha,BERTMap,ConversationalOM,OLaLa,he2023exploring}, each contributing to advancements in the field. Despite the proven effectiveness of conventional approaches, this work focuses on classifying ontology matching systems, especially those utilizing transformers~\cite{transformers}, into three categories based on their research goals: unsupervised learning, supervised learning, and LLM-based approaches.

Unsupervised learning methods in ontology matching often use embeddings for similarity assessments. Techniques such as TTEXTO~\cite{TEXTO}, PropMatch~\cite{PropMatch}, AMD~\cite{AMD}, and Matcha~\cite{Matcha} primarily leverage BERT~\cite{bert} variants (e.g., RoBERTa~\cite{roberta}, sentence-BERT) to generate ontology embeddings for these calculations. Additionally, some methods combine transformer models with multiple representations: TEXTO integrates GloVe~\cite{glove} with BERT, AMD pairs knowledge graph embeddings with BERT, GraphMatcher~\cite{GraphMatcher} combines universal sentence encoder~\cite{use} with graph learning techniques, and PropMatch uses Sentence-BERT with TFIDF for enhanced matching accuracy. Supervised OM methods predominantly fine-tune transformer models. Truveta Mapper~\cite{Truveta} utilizes ByT5~\cite{byt5} on the Bio-ML track, employing a sequence-to-sequence approach. LaKERMap~\cite{LaKERMap} focuses on domain-specific tuning with Bio-ClinicalBERT~\cite{biocilinicalbert}. SORBETmatcher~\cite{SORBET} combines BERT with random walks and regression loss for ontology embeddings. Matcha-DL~\cite{Matcha} uses sentence-BERT in a semi-supervised setup with a dense network for candidate ranking. BERTMap~\cite{BERTMap} integrates unsupervised and semi-supervised strategies by initially fine-tuning BERT on ontology texts, and then refining mappings based on ontology structure.

Research on larger parameter models~\cite{ConversationalOM,he2023exploring,OLaLa} reveals significant strategies for ontology matching (OM). ~\cite{ConversationalOM} leverages prompt templates with LLMs to input source and target ontologies, showcasing OM potential. OLaLa~\cite{OLaLa} utilizes LLaMA-2 models and BERT retrievers to extract top-k matches from target ontologies for LLM prompts, refining final alignments with a precision matcher and filters. LLMap~\cite{he2023exploring} investigates Flan-T5~\cite{flant5} and GPT-3.5's zero-shot capabilities, focusing on concept labels and structural contexts.

\section{Methodological Framework: LLMs4OM}
% The Large Language Models for Ontology Mapping (LLMs4OM)
% The LLMs4OM framework offers an RAG approach to allow the validation of various LLMs within the OM. We explore LLMs4OM models, which use input source ontology $O_{source}$ as query $Q(O_{source})$ to retrieve candidate concepts for $C_{source}$ from target ontology $O_{target}$ -- knowledge base $KB(O_{target})$--as a set of candidates $C_{target}$ and use them as additional context when generating whatever target sequence  $C_{target}$ are match with $O_{source}$ or not. As shown in \autoref{llms4om}, our framework consists of four main modules: 1) parser and concept representations, 2) a retriever model, 3) LLM, and 4) a post-processing module.
The LLMs4OM framework offers an RAG approach to allow the validation of various LLMs within the OM. We explore LLMs4OM models, which use $O_{source}$ as query $Q(O_{source})$ to retrieve candidate concepts for $C_{source}$ from $O_{target}$ as a set of candidates $C_{target}$ and use them as additional context when generating whatever target sequence  $C_{target}$ are match with $C_{source}$ or not. As shown in \autoref{llms4om}, our framework consists of four main modules: 1) parser and concept representations, 2) a retriever model, 3) LLM, and 4) a post-processing module.
\todo{Nenad: Figure 1 shows 4-tuple as a result of ontology alignment. I did not find in the paper definition of it. }
% \vspace{-4mm}
\begin{figure}
\includegraphics[width=\textwidth]{images/LLMs4OM.pdf}
\caption{The LLMs4OM is an end-to-end framework for OM.} \label{llms4om}
\end{figure}
% \vspace{-4mm}


\noindent\textbf{Parser and concept representations.} Within this module, we will analyze ontologies, extracting children, parents, and concepts. These elements will be utilized to generate three distinct concept representations: i) concept, a foundational representation that encapsulates the core characteristics of a standalone concept within the ontology, ii) concept-parent, extending beyond individual concepts, this representation establishes the hierarchical relationships by incorporating information about the parent concepts, and iii) concept-children complementing the concept-parent representation, this variant focuses on the descendants of a given concept.

\noindent\textbf{Retriever model.} The retrieval model operates by taking the source ontology representation embedding, denoted as $C_{source}$. Subsequently, it searches to identify alignments among the top-k $C_{target}$ within the stored embeddings of the target ontology knowledge base, denoted as $KB(O_{target})$.

\noindent\textbf{LLM.} Each obtained top-k candidate $C_{target}$, paired with  $C_{source}$, then verbalized as text and replaced in the prompt template. Next using a prompt-learning method, a given input is classified into label words (e.g. yes/true/right and no/false/wrong) in a zero-shot manner. In LLM, the probability of each result label is extracted for prompt-based classification tasks by probability calculation of label words.

\noindent\textbf{Post-processing.} After obtaining, LLM probabilities and retrieval model similarity score, we performed a hybrid post-processing as follows: i) LLM-based filtering, "no" classes are ignored and the threshold of 0.7 is applied for predicted "yes"  classes. ii) The high precision matcher threshold of 0.9 is applied to retrieval model outcomes. iii) cardinality-based filtering applied to avoid multiple matches per source concepts $C_{source}$. 

\section{LLMs4OM Evaluations}

\subsection{Experimental Setup}

\noindent\textbf{Datasets.} We selected five tracks from the OAEI campaign, covering diverse domains, and utilized three setups, i.e. concept, concept-children, and concept-parent, for our experiment. These configurations aim to identify the most effective ontology representation for OM, particularly focusing on the equivalence matching problem. The chosen tracks include Anatomy~\cite{anatoym} (Mouse-Human), Biodiversity and Ecology~\cite{biodiversity} (8 datasets), Disease and Phenotype~\cite{phenotype} (DOID-ORDO and HP-MP), Common Knowledge Graphs~\cite{commonkg} (Nell-DBpedia and YAGO-Wikidata), Bio-ML~\cite{bioml} (5 datasets), and Material Sciences and Engineering~\cite{mse} (MI-EMMO and MI-MatOnto) OAEI tracks which resulted in 20 datasets. 
% We selectively chose five tracks from the OAEI campaign, covering a wide range of domains with three different setups — concept, concept-children, and concept-parent — for our experimental setups. These configurations are designed to identify the optimal ontology representation for OM with focusing on the equivalence matching problem at OM. The chosen tracks include Anatomy \cite{anatoym} (Mouse-Human), Biodiversity and Ecology \cite{biodiversity} (8 datasets), Disease and Phenotype \cite{phenotype} (DOID-ORDO and HP-MP), Common Knowledge Graphs \cite{commonkg} (Nell-DBpedia and YAGO-Wikidata), Bio-ML \cite{bioml} (5 datasets), and Material Sciences and Engineering \cite{mse} (MI-EMMO and MI-MatOnto) OAEI tracks which resulted in 20 datasets. 

\noindent\textbf{Metrics.} Experiment evaluations report precision, recall, and F1-score. For retrieval models, metrics were analyzed with top-k variants of $[5, 10, 20]$ for all retriever models and concept representations.
% Evaluations for experiments are reported as the precision, recall, and F1-score. For the retrieval model, we examined these metrics with three variant top-k of $[5, 10, 20]$ for all retriever models and concept representations.

% \noindent\textbf{Environment.} All experiments were conducted on a Linux OS, utilizing an NVIDIA RTX A3090 GPU with 24 GB of memory, accompanied by 4 CPU cores, and 40 GB of RAM.

\subsection{Results}

\begin{table}[h]
    \centering
    \small
    % \caption{Best zero-shot performer model results across 20 datasets, using seven LLMs, 3 different LLM-specific representations, and 2 different retriever models with concept-only representation. The results are in percentages. Bold results refer to the models that obtained the best results w.r.t OAEI 2023 OM systems. In the \textit{Best Model} column, the C refers to "concept", CP refers to a "concept-parent", and CC refers to "concept-children" representation.}
    \caption{Best zero-shot performer model results across 20 datasets, using seven LLMs, three different LLM-specific representations, and two different retriever models with concept representation. Bold results are models that obtained the best results w.r.t OAEI 2023 OM systems. C stands for concept, CP for concept-parent, and CC for concept-children representation.}\label{llm_ir_results}
    \begin{tabular}{|l|l|c|c|c|c|}
        \hline
        \textbf{Track} & \textbf{Dataset} &\textbf{Prec} &\textbf{Rec} & \textbf{F1} &\textbf{Best Model}\\
        \hline
        \textit{Anatomy} & Mouse-Human &  90.82 &  87.46 & 89.11 & GPT-3.5(C)+Ada\\
        \hline
         \multirow{8}{*}{\textit{Biodiv}} &  ENVO-SWEET &  59.00	& 51.67 & 55.09& Mistral(C)+Ada\\
         &  FISH-ZOOPLANKTON & 100 &  80.00 & 88.88 & LLaMA-2(C)+Ada \\
         & ALGAE-ZOOBENTHOS   & 100 & 38.88 & \textbf{56.00} & Mistral(C)+Ada\\
         & TAXR-NCBI(Bacteria) & 67.96 &  99.42 & \textbf{80.74} & GPT-3.5(CP)+Ada \\
         & TAXR-NCBI(Chromista) & 69.87 & 98.07 & \textbf{81.61} &  GPT-3.5(CP)+Ada\\
         & TAXR-NCBI(Fungi) &  86.97 & 99.08 & \textbf{99.63} & GPT-3.5(CP)+Ada\\
         & TAXR-NCBI(Plantae) & 82.59 & 96.34 & \textbf{88.94} & GPT-3.5(CP)+Ada \\
         & TAXR-NCBI(Protozoa) & 86.06 & 98.59 & \textbf{91.90} & GPT-3.5(CP)+Ada\\
         \hline
         \multirow{2}{*}{\textit{Phenotype}} & DOID-ORDO & 85.79 & 94.26 & \textbf{89.83} & Mistral(CP)+BERT\\
         & HP-MP &  76.67 & 95.40 & \textbf{85.01} & Mistral(CP)+BERT\\
         \hline
         \multirow{2}{*}{\textit{CommonKG}} & Nell-DBpedia & 100  & 89.14 & 94.26 & GPT-3.5(C)+Ada  \\
         & YAGO-Wikidata& 100 &  85.52 & 92.19 & LLaMA-2(C)+Ada\\
         \hline
         \multirow{5}{*}{\textit{Bio-ML}} & NCIT-DOID (disease)& 86.19 &  80.06 & 83.01 & GPT-3.5(C)+Ada \\
         & OMIM-ORDO (disease) & 71.80 & 57.96 & 64.14 & GPT-3.5(CC)+Ada\\
         & SNOMED-FMA(body) & 21.12 & 32.60 & 25.64 &  GPT-3.5(CP)+Ada\\
         & SNOMED-NCIT(neoplas)&  46.96 & 52.96  & 49.47 & GPT-3.5(CP)+Ada \\
         & SNOMED-NCIT(pharm)&  81.84 & 58.19 & 68.02 & GPT-3.5(CC)+Ada  \\
         \hline
         \multirow{2}{*}{\textit{MSE}}& MI-EMMO & 96.66 & 92.06 & \textbf{94.30} & LLaMA-2(CC)+BERT \\
         & MI-MatOnto & 89.70 & 20.19 & 32.97 & MPT(C)+BERT\\
        \hline
    \end{tabular}
\end{table}

\begin{figure}[h]
\includegraphics[width=\textwidth]{images/ir-results.jpeg}
% \caption{A comparative analysis of the retrieval models over different representations using recall metric. In shapes, the C refers to "concept", CP refers to a "concept-parent", and CC refers to "concept-children" representation.} 
\caption{Comparing retrieval models using recall with different representations. In shapes, C stands for concept, CP for concept-parent, and CC for concept-children representation.}\label{irresults}
\end{figure}

As previously mentioned, this study provides a thorough assessment of seven primary categories of domain-independent LLMs recognized as state-of-the-art for various tasks within the community. We combine these LLMs with four retriever models for evaluation purposes. Additionally, we introduce the LLMs4OM framework in this research, which utilizes retrieval and LLMs to investigate LLMs for OM in a zero-shot setting.


\noindent{\textbf{LLMs4OM results.}} The per dataset overall evaluations are reported in \autoref{llm_ir_results} for two retrieval models and seven LLMs. A total of 48 runs per dataset were completed and here reported summary of results serves as a basis for further detailed analysis and interpretation of the experimental outcomes. The six main groups of rows in the table represent results for corresponding OAEI track datasets. The retrieval model results are visualized in \autoref{irresults} per dataset. We examine the results in the zero-shot setting, i.e. for LLMs and retrieval models evaluated w.r.t. RQs.\\

\noindent{\textbf{RQ1: What impact do various input representations have on improving matching efficacy?}}  

\noindent{\textbf{RQ2.1. Which retriever performs best for each track?}} 
% Green, red, and blue colored shapes represent concept (C), concept-children (CC), and concept-parent (CP) representations, respectively. The recall metrics are reported for all the datasets.

\noindent{\textbf{RQ2.2: How does its performance vary when compared with different retrieval techniques?}}  

\noindent{\textbf{RQ3.1: Which LLM is the most effective for each track?}}  

\noindent{\textbf{RQ3.2: How does the performance of various LLMs differ in the given contexts?}} 

\section{Discussion}

% \noindent\textbf{Why retrieval and LLM-based modeling is appropriate for the task of OM?}   It is imperative to explore the importance of such an approach as part of discussions. The initial proposals besides using retrieval and LLM together, are i) the notion of providing all source and target ontology to the LLM and tasking it with generating mappings, ii) pairing all the source and target ontologies to query LLM whatever the pairs are the match or not.  For the first, notion, we held an experiment over 20 OM datasets using LLaMA-2 and Mistral LLMs. We found that for 17 of the datasets we encountered a CUDA memory outage. However, analysis of the remaining 3 datasets (Nell-DBpedia, ALGAE-ZOOBENTHOS, and FISH-ZOOPLANKTON) showed a high hallucination. Moreover, we found that all three dataset ontologies consist of less than 250 concepts, which do not exceed LLMs input limits. Acquiring a score for matching is necessary for OM, however, in this approach, it is challenging since different generated matched pairs are at the same output. The second approach is not a practically viable solution because of the $O(n^2)$ quadratic time complexity ($n$ is the number of concepts in $O_{source}$ and $O_{target}$), e.g. the OMIM-ORDO dataset, with $\approx10k$ of $C_{source}$ and $\approx9k$ of $C_{target}$ will result in $\approx90M$ comparisons. Alternatively, the retrieval reduces the search space to $O(know)$ (where $k$ comes from the top-k retriever element) which is a linear time complexity for OM (e.g. for OMIM-ORDO dataset with top-5 retriever element, it will result in $\approx50k$ comparison -- 1.8K times faster), and simultaneously allows LLM to generate confidence scores for matching.

\textbf{Benefits of using retrieval and LLM jointly for OM}: Combining retrieval and LLM offers key advantages. Initial proposals for OM using LLMs involve: i) providing all source and target ontologies to LLM for generating matching, ii) querying LLM with all possible matching pairs. In an attempt to study the first notion, we held an experiment over 20 OM datasets using LLaMA-2 and Mistral LLMs. For 17 datasets, we encountered a CUDA memory outage, while, for the remaining datasets (Nell-DBpedia, ALGAE-ZOOBENTHOS, FISH-ZOOPLANKTON) we observed high hallucination. Regardless of this issue, estimating matching scores is challenging due to mixed-pair output.  The second approach's $O(n^2)$ time complexity is impractical, e.g., OMIM-ORDO dataset with $\approx10k$ source and $\approx9k$ target concepts leads to $\approx90M$ comparisons. However, the retrieval model reduces search space to a linear time complexity of $O(kn)$, enabling faster processing (e.g. k=5, OMIM-ORDO matching will be 1.8K times faster) while allowing LLM to generate confidence scores for matching as well.


\noindent\textbf{High precision. }
\section{Conclusion}
% ---- Bibliography ----
%
% BibTeX users should specify bibliography style 'splncs04'.
% References will then be sorted and formatted in the correct style.
%
\bibliographystyle{splncs04}
\bibliography{refrences}

\end{document}


==> docs/v1/dataset-stats.txt <==

% \begin{table}
%     \caption{OAEI tracks and tasks statistics across source, target, and alignments.}\label{tab_dataset_stats}
%     \begin{tabular}{|l|l|c|c|c|c|c|c|c|c|c|c|c|}
%         \hline
%         \multirow{1}{*}{\rotatebox{90}{\textbf{Track}}} & \multirow{2}{*}{\textbf{Task}} & \multicolumn{2}{|c|}{\textbf{Clss}} & 
%         \multicolumn{2}{|c|}{\textbf{SubClss}} & \multicolumn{2}{|c|}{\textbf{Anc}} & 
%         \multicolumn{2}{|c|}{\textbf{Cmt}} & \multicolumn{3}{|c|}{\textbf{Alig}}\\
%         \cline{3-13}
%          &  & \multirow{2}{*}{S} & \multirow{2}{*}{T} & \multirow{2}{*}{S} & \multirow{2}{*}{T} & \multirow{2}{*}{S} & \multirow{2}{*}{T} &  \multirow{2}{*}{S} & \multirow{2}{*}{T} & \multirow{2}{*}{Eqv} & \multirow{2}{*}{Sub} & \multirow{2}{*}{All}\\
%          & & & &  && & & &  &  & & \\
%         \hline
        
% \multirow{4}{*}{\rotatebox{90}{\textit{anatomy}}}& mouse-human & 2737&3298 &482&673 & 1687&3297 & 0&840 & 1516&0 & 1516\\
% & & & &  && & & &  &  & & \\
% & & & &  && & & &  &  & & \\
% & & & &  && & & &  &  & & \\
% \hline\multirow{2}{*}{\rotatebox{90}{\textit{food}}}& ciqual-siren & 2807&19886 &0&4083 & 0&0 & 0&0 & 0&178 & 178\\
% & & & &  && & & &  &  & & \\
% \hline\multirow{8}{*}{\rotatebox{90}{\textit{biodiv}}}& envo-sweet & 6566&4525 &2695&1256 & 6109&4514 & 1007&0 & 805&0 & 805\\
% & fish-zooplankton & 145&56 &145&56 & 34&7 & 143&54 & 15&0 & 15\\
% & algae-zoobenthos (Macro) & 108&128 &108&123 & 24&27 & 108&92 & 18&0 & 18\\
% & taxrefld-ncbi (Bacteria) & 312&326 &137&151 & 311&325 & 0&0 & 175&0 & 175\\
% & taxrefld-ncbi (Chromista) & 2290&2344 &933&966 & 2289&2343 & 0&0 & 1405&0 & 1405\\
% & taxrefld-ncbi (Fungi) & 12732&13149 &2716&3138 & 12731&13148 & 0&0 & 10162&0 & 10162\\
% & taxrefld-ncbi (Plantae) & 26302&27013 &7324&8003 & 26301&27012 & 0&0 & 19914&0 & 19914\\
% & taxrefld-ncbi (Protozoa) & 501&538 &147&184 & 500&537 & 0&0 & 357&0 & 357\\
% \hline\multirow{4}{*}{\rotatebox{90}{\textit{phenotype}}}& doid-ordo & 15509&13504 &4505&961 & 13114&13497 & 1126&4171 & 1237&0 & 1237\\
% & hp-mp & 40703&37965 &16789&16324 & 40533&37514 & 2647&605 & 696&0 & 696\\
% & & & &  && & & &  &  & & \\
% & & & &  && & & &  &  & & \\
% \hline\multirow{4}{*}{\rotatebox{90}{\textit{commonkg}}}& nell-dbpedia & 134&137 &0&0 & 0&0 & 0&0 & 129&0 & 129\\
% & yago-wikidata & 304&304 &0&0 & 0&0 & 0&0 & 304&0 & 304\\
% & & & &  && & & &  &  & & \\
% & & & &  && & & &  &  & & \\
% \hline\multirow{5}{*}{\rotatebox{90}{\textit{bio-ml}}}& ncit-doid.disease & 15762&8465 &2440&2074 & 7880&8464 & 1&989 & 4686&3339 & 8025\\
% & omim-ordo.disease & 9648&9275 &519&1026 & 4215&9270 & 0&0 & 3721&103 & 3824\\
% & snomed-fma.body & 34418&88955 &8373&28636 & 13459&88950 & 0&63 & 7256&5506 & 12762\\
% & snomed-ncit.neoplas & 22971&20247 &1302&2706 & 2693&8560 & 0&0 & 3804&213 & 4017\\
% & snomed-ncit.pharm & 29500&22136 &1300&2284 & 3527&19030 & 0&0 & 5803&4225 & 10028\\
% \hline\multirow{3}{*}{\rotatebox{90}{\textit{bio-llm}}}& snomed-fma.body & 34418&88955 &8373&28636 & 13459&88950 & 0&63 & 100&0 & 100\\
% & ncit-doid.disease & 15762&8465 &2440&2074 & 7880&8464 & 1&989 & 100&0 & 100\\
% & & & &  && & & &  &  & & \\
% \hline\multirow{3}{*}{\rotatebox{90}{\textit{mse}}}& MI-EMMO & 545&903 &536&232 & 536&704 & 0&331 & 63&0 & 63\\
% & MI-MatOnto & 545&825 &536&114 & 536&824 & 0&1 & 302&0 & 302\\
% & MIReduced-MatOnto & 32&825 &29&114 & 29&824 & 0&1 & 3&20 & 23\\
% \hline
%     \end{tabular}
% \end{table}






% \begin{table}
%     \caption{OAEI tracks and tasks statistics across source, target, and alignments.}\label{tab1}
%     \begin{tabular}{|l|l|c|c|c|}
%         \hline
%         \textbf{Track} &\textbf{ Task} & \textbf{Src/Tgt Clss} & \textbf{Tgt Clss} & \textbf{Alignment}\\
%         \hline
%         \textit{Anatomy}	 	& mouse-human 	& 2737/3298 	& 3298 	& 1516\\
%         \hline
%         \textit{Food}	 &	 ciqual-siren 	& 2807 	& 19886 &	 178\\
%         \hline
%         \multirow{8}{*}{\textit{Biodiv}}	 		& envo-sweet 	& 6566 &	 4525 &	 805\\
% 	 	& fish-zooplankton 	& 145 	&56 	& 15\\
% 	 	& macroalgae-macrozoobenthos 	& 108 	& 128 	& 18\\
% 	 	& taxrefldBacteria-ncbitaxonBacteria 	& 312 	& 326 &	 175\\
% 	 	& taxrefldChromista-ncbitaxonChromista &	 2290 &	 2344 	& 1405\\
% 	 	& taxrefldFungi-ncbitaxonFungi 	& 12732 	& 13149 	& 10162\\
% 	 	& taxrefldPlantae-ncbitaxonPlantae &	 26302 	& 27013 &	 19914\\
% 	 	& taxrefldProtozoa-ncbitaxonProtozoa 	& 501 &	 538 &	 357\\
%     \hline
%     \multirow{2}{*}{\textit{Phenotype}}	 	& doid-ordo &	 15509 	& 13504 &	 1237\\
% 	 	& hp-mp 	& 40703 	& 37965 &	 696\\
%    \hline
%    \multirow{2}{*}{\textit{CommonKG}}	 &	 nell-dbpedia &	 134 &	 137 	& 129 \\
% 	 	& yago-wikidata &	 304 	& 304 	& 304 \\
%    \hline
%    \multirow{2}{*}{\textit{Bio-ML}}	 &	 ncit-doid.disease 	& 15762 &	 8465 	& 8025\\
% 	 	& omim-ordo.disease &	 9648 	& 9275 	& 3824\\
% 	 	& snomed-fma.body &	 34418 	& 88955 	& 12762\\
% 	 	& snomed-ncit.neoplas &	 22971 &	 20247 &	 4017\\
% 	 	& snomed-ncit.pharm 	& 29500 &	 22136 &	 10028\\
%    \hline
%    \multirow{2}{*}{\textit{Bio-LLM}} 	 & snomed-fma.body  &	 34418 	 & 88955  &	 100\\
% 	 	 & ncit-doid.disease & 	 15762 & 	 8465 	 & 100\\
%          \hline
%         \multirow{2}{*}{\textit{MSE}}	 &	 MaterialInformation-EMMO &	 545 &	 903 	& 63\\
% 	 	& MaterialInformation-MatOnto 	& 545 &	 825 &	 302\\
% 	 	& MaterialInformationReduced-MatOnto 	& 32 	& 825 	& 23\\
%    \hline

%     \end{tabular}
% \end{table}



==> docs/v1/introduction.txt <==



% In the rapidly evolving landscape of information and data management, the interoperability and integration of diverse knowledge representations have become essential. Ontologies, as formalized frameworks for representing knowledge, play a crucial role in facilitating semantic interoperability across various domains \cite{ontology2001}. However, the accumulation of ontologies has led to the challenge of integrating and aligning them to ensure effective communication and collaboration between heterogeneous systems \cite{ZHANG20158,OSMAN202138}. An ontology serves as a structured framework, providing a specialized vocabulary and delineating the precise meanings of terms within a given domain. The task of ontology alignment, also known as ontology matching (OM), addresses the need for automated methods to discover correspondences between classes, properties, and instances in different ontologies \cite{om2013}. This process is essential for applications such as data integration, information retrieval, and knowledge sharing. As the demand for cross-domain collaboration continues to grow, the importance of robust OM techniques becomes increasingly evident.

% Ontologies aim to represent knowledge in a structured and formal way, using natural language text, such as labels (short names or identifiers for a concept), to provide human-readable explanations of concepts within the ontology and relationships between them. These relationships can include taxonomies, domain and range definitions for properties, and formal connections, where interpretable as a humans-readable, and machine-understandable representation of knowledge \cite{Stephan2007}. With advancement of natural language processing (NLP) through large language models (LLMs) has indeed challenged traditional assumptions about the separation between natural language understanding by humans and machines. These models can process and interpret textual descriptions at a remarkable level, blurring the lines between human-readable and machine-understandable representations of knowledge.


% Classical state-of-the-art approaches to OM are based on non-contextual matching \cite{ALIN,LogMap,LSMatch}, where the model captures lexical similarity but fails to understand textual semantics. 





% Summarily, our main contributions are:
% \begin{itemize}
%     \item An implementation of the LLMs4OntoMap concept leveraging tailored different NLP technique modules for OM. All modules are evaluated across unique tracks well-known in the OAEI community. Our code source was released here https://github.com/HamedBabaei/LLMs4OntoMap in the form of a Python reusable tool for OM that is capable of using LLMs.
% \end{itemize}
% Research questions for the ESWC paper:

% RQ1. Provide insights for the respective tracks as to which representation (concept, concept-parent, concept-child) proved stronger and why?

% RQ2. Provide insights for a given track, if for one task one representation was much stronger than another representation for another task. 
% It could be that the representations that worked for a track appeared consistently strong in which case this note must also be mentioned in answer to the RQ1.

% RQ3. For each track, which retriever worked out to be the best? What are your recommendations in terms of most effective 
% retrievers that anyone interested in this task of ontology matching should use.

% RQ4. For each track, which LLM worked out to be the best? 
% What are your recommendations in terms of most effective LLMs that anyone interested in ontology matching should use.

% --------------------------

% Testing in context learning with LLM, to check whatever the LLMs are fewshot learners for Ontology Matching!

% --------------------------
% We can find some inspiration for the CoT prompt from the following ChatGPT response

% Certainly! To address the ontology matching task using a large language model (LLM), you could construct a prompt like this:

% "Given the concept 'X' from ontology 1 and the concept 'Y' from ontology 2, analyze and determine if these concepts are a match. Consider their semantic meaning, context, properties, and any relationships with other concepts. Provide a detailed explanation of your reasoning and conclusion on whether these concepts match or not."

% This prompt is structured to guide the LLM in performing a thorough analysis of the two concepts from different ontologies, focusing on their semantic similarities and differences. The LLM's response will include a reasoned assessment, helping in the decision of whether the concepts match according to the principles of ontology matching.

% Specifically the sentence "Provide a detailed explanation of your reasoning and conclusion on whether these concepts match or not."" is already a clue on how to engineer the CoT prompt. It could be something like... concept 1 and concept 2 are a match. Concept 1 has the following meaning.... Concept 2 has the following meaning... The two meanings are identical. Hence concept 1 and concept 2 are a match.

% --------------------------



\section{Task Definition}
% Ontology Matching (OM) is the process of finding correspondence between the entities/classes of two ontologies \cite{he2022om}. 
The task of OM can be defined as follows. Given the source and target ontologies, denoted as $O_{source}$ and $O_{target}$, and their respective sets of named concepts $C_{source}$ and  $C_{target}$, the objective is to generate a set of mappings in the form of $(c_s, c_t, S)$, where $c_s$ and $c_t$ are concepts from  $C_{source}$ and  $C_{target}$, respectively, and $S \in [0, 1]$ is the likelihood of the equivalence $c_s \equiv c_t$.

--------------------------------

% In the rapidly evolving landscape of information and data management, the interoperability and integration of diverse knowledge representations have become essential. Ontologies, as formalized frameworks for representing knowledge, play a crucial role in facilitating semantic interoperability across various domains \cite{ontology2001}. However, the accumulation of ontologies has led to the challenge of integrating and aligning them to ensure effective communication and collaboration between heterogeneous systems \cite{ZHANG20158,OSMAN202138}. An ontology serves as a structured framework with the ultimate aim of representing knowledge in a structured and formal way, using natural language text, such as labels (short names or identifiers for a concept), to provide human-readable explanations of concepts within the ontology and relationships between them. These relationships can include taxonomies, domain and range definitions for properties, and formal connections, where interpretable as a humans-readable, and machine-understandable representation of knowledge \cite{Stephan2007}. The task of ontology matching (OM), also known as ontology alignment, addresses the need for automated methods to discover correspondences between classes, properties, and instances in different ontologies \cite{om2013}. This process is essential for producing human-readable and machine-understandable applications such as data integration, information retrieval, and knowledge sharing. As the demand for cross-domain collaboration continues to grow, the importance of robust OM techniques becomes increasingly evident, while the Ontology Alignment Evaluation Initiative\footnote{\url{https://oaei.ontologymatching.org/}} (OAEI) established as a coordinated international effort, has played a crucial role in organizing the assessment of OM systems over the past eighteen years \cite{OAEI11,OAEI23}. With advancement of natural language processing (NLP) through large language models (LLMs) has indeed challenged traditional assumptions about the separation between natural language understanding by humans and machines.  Classical state-of-the-art approaches to OM are based on non-contextual matching \cite{ALIN,LogMap,LSMatch}, where the model captures lexical similarity but fails to understand textual semantics. LLMs can process and interpret textual descriptions at a remarkable level, blurring the lines between human-readable and machine-understandable representations of knowledge. Efforts have been made to integrate LLMs into OM \cite{OLaLa,ConversationalOM}. Nevertheless, given the swift evolution of LLMs \cite{amatriain2023transformer}, it is important to undertake a comprehensive study of their role in the OM domain. This study is crucial for gaining insights into the current state of knowledge engineering at OM using LLMs from various perspectives.

==> docs/v1/old-paper-20-nov-2023.txt <==
% This is samplepaper.tex, a sample chapter demonstrating the
% LLNCS macro package for Springer Computer Science proceedings;
% Version 2.20 of 2017/10/04
%
\documentclass[runningheads]{llncs}
%
\usepackage{graphicx}
\usepackage{multirow}
% Used for displaying a sample figure. If possible, figure files should
% be included in EPS format.
%
% If you use the hyperref package, please uncomment the following line
% to display URLs in blue roman font according to Springer's eBook style:
% \renewcommand\UrlFont{\color{blue}\rmfamily}
\usepackage{comment}
\begin{document}
%
\title{Contribution Title\thanks{Supported by organization x.}}
%
%\titlerunning{Abbreviated paper title}
% If the paper title is too long for the running head, you can set
% an abbreviated paper title here
%
\author{First Author\inst{1}\orcidID{0000-1111-2222-3333} \and
Second Author\inst{2,3}\orcidID{1111-2222-3333-4444} \and
Third Author\inst{3}\orcidID{2222--3333-4444-5555}}
%
\authorrunning{F. Author et al.}
% First names are abbreviated in the running head.
% If there are more than two authors, 'et al.' is used.
%
\institute{Princeton University, Princeton NJ 08544, USA \and
Springer Heidelberg, Tiergartenstr. 17, 69121 Heidelberg, Germany
\email{lncs@springer.com}\\
\url{http://www.springer.com/gp/computer-science/lncs} \and
ABC Institute, Rupert-Karls-University Heidelberg, Heidelberg, Germany\\
\email{\{abc,lncs\}@uni-heidelberg.de}}
%
\maketitle              % typeset the header of the contribution
%
\begin{abstract}
The abstract should briefly summarize the contents of the paper in
15--250 words.

\keywords{First keyword  \and Second keyword \and Another keyword.}
\end{abstract}
%
%
%
\section{Introduction}

% Ontology Matching (OM), is a central task in semantic web technologies that aims to find semantic correspondences between two ontologies with overlapping domains. The Ontology Alignment Evaluation Initiative (OAEI)\footnote{https://oaei.ontologymatching.org/} provides several benchmark tracks along with a unified evaluation methodology for OM.

% Classical state-of-the-art approaches to OM are based on non-contextual matching, where the model captures lexical similarity but fails to understand textual semantics. On the other hand, with contextual approaches, the objective is to match complex pairs which are lexically different but semantically similar and vice-versa.

% Property matching is the problem of finding similar properties between two different ontologies or knowledge graphs.
% good introduction: 

\section{Related Work}
The three research avenues of related research: entity alignment, OAEI and LLM-based methods. These branches collectively aim to refine automated techniques for aligning and harmonizing disparate ontologies, fostering better understanding and integration within diverse information systems.







% http://www.vldb.org/pvldb/vol13/p2326-sun.pdf

% https://arxiv.org/pdf/2304.03468.pdf
% https://arxiv.org/pdf/2205.08777.pdf
\textbf{T-Box/Schema matching.} 

Saki Norouzi et al. \cite{norouzi2023conversational}  conducted a comparative analysis of GPT's performance in OM using OAEI 2022 conference track ontologies. Saki Norouzi et al. evaluated GPT-4 performances in a zero-shot manner using prompt engineering techniques to show the capabilities and limitations of LLMs for OM. In conclusion, GPT-4 was able to achieve high recall but also suffers from low precision. 

Peng et al. \cite{peng2021ontology} introduced TEXTO, a text-based OM system, that uses the textual description of the classes through language models for OM using common KG ontologies. The TEXTO consists of 5 steps, including: 1) string matching, 2) text embedding-based matching using GloVe and SBERT language models, 3) top-k candidate selection, 4) max-weight matching by finding pairs that maximize total similarity, 5) applying confidence threshold to ignore low similarity mappings. Peng et al. showed that leveraging the textual information contained in class descriptions increases both precision and recall.

Amir et al. \cite{amir2023truveta} suggested a new perspective for unsupervised OM by treating it as a translation task. Amir et al. proposed a framework called "Truveta Mapper (TM)", a novel zero-shot sequence-to-sequence multi-task transformer-based framework for OM, with the capability of learning both the graph-structure and textual semantics of the ontologies across multiple ontologies in a zero-shot, unified, and end-to-end manner. First, the model is trained to learn the hierarchical graph structure of ontology using LM and then finetuning LM with class labels and synonyms as input and class hierarchical ID as the output.

He et al. \cite{he2023exploring} investigated the applicability of recent generative LLMs, such as GPT-3.5 and Flan-T5 models for OM in a zero-shot manner. He et al. tested these LLMs on difficult subsets from two equivalence-matching datasets in the OAEI Bio-ML track, suggesting the LLM potential to outperform existing OM systems like BERTMap.

In the study conducted by Wang et al. \cite{wang2022contextualized}, they presented a self-supervised learning framework known as "LaKERMap". This framework utilizes transformers, specifically BioBERT, to leverage contextual and structural information of concepts, enabling the capture of both local and global interactions. Their evaluation of the "LaKERMap" framework on ontologies from the Bio-ML track demonstrated that it outperforms state-of-the-art systems in terms of alignment quality.

\subsubsection{Instance and schema matching.}
Sousa et al. \cite{sousa2022combining} combined lexical-based similarity metrics to embeddings and alignment extension techniques for property matching, employing TF-IDF and word embeddings. The proposed system achieved the best results in the OAEI 2021 Conference track, while it showed competitive results in the OAEI 2022 Knowledge Graph track. 

\section{Preliminaries}
\subsubsection{Task Definition. } Ontology Matching (OM) is the process of finding correspondence between the entities/classes of two ontologies \cite{he2022om}. The task of OM can be defined as follows. Given the source and target ontologies, denoted as $O_{source}$ and $O_{target}$, and their respective sets of named concepts $C_{source}$ and  $C_{target}$, the objective is to generate a set of mappings in the form of $(c_s, c_t, S)$, where $c_s$ and $c_t$ are concepts from  $C_{source}$ and  $C_{target}$, respectively, and $S \in [0, 1]$ is the likelihood of the equivalence $c_s \equiv c_t$ or subsumption  $c_s  \ge c_t$.

\subsubsection{Ontologies}


\section{LLMs4OntoMap}

\section{Results}

\subsection{Datasets}


\begin{table}
    \caption{OAEI tracks and tasks statistics across source, target, and alignments.}\label{tab_dataset_stats}
    \begin{tabular}{|l|l|c|c|c|c|c|c|c|c|c|c|c|}
        \hline
        \multirow{1}{*}{\rotatebox{90}{\textbf{Track}}} & \multirow{2}{*}{\textbf{Task}} & \multicolumn{2}{|c|}{\textbf{Classes}} &
        \multicolumn{2}{|c|}{\textbf{Childs}} & \multicolumn{2}{|c|}{\textbf{Parents}} &
        \multicolumn{2}{|c|}{\textbf{Cmt}} & \multicolumn{3}{|c|}{\textbf{Alig}}\\
        \cline{3-13}
         &  & \multirow{2}{*}{S} & \multirow{2}{*}{T} & \multirow{2}{*}{S} & \multirow{2}{*}{T} & \multirow{2}{*}{S} & \multirow{2}{*}{T} &  \multirow{2}{*}{S} & \multirow{2}{*}{T} & \multirow{2}{*}{Eqv} & \multirow{2}{*}{Sub} & \multirow{2}{*}{All}\\
         & & & &  && & & &  &  & & \\
        \hline
        \multirow{4}{*}{\rotatebox{90}{\textit{anatomy}}}& mouse-human & 2737&3298 &482&673 & 1687&3297 & 0&840 & 1516&0 & 1516\\
        & & & &  && & & &  &  & & \\
        & & & &  && & & &  &  & & \\
        & & & &  && & & &  &  & & \\
        \hline\multirow{2}{*}{\rotatebox{90}{\textit{food}}}& ciqual-siren & 2807&19886 &0&4083 & 0&0 & 0&0 & 0&178 & 178\\
        & & & &  && & & &  &  & & \\
        \hline\multirow{8}{*}{\rotatebox{90}{\textit{biodiv}}}& envo-sweet & 6566&4525 &2695&1256 & 6109&4514 & 1007&0 & 805&0 & 805\\
        & fish-zooplankton & 145&56 &145&56 & 34&7 & 143&54 & 15&0 & 15\\
        & algae-zoobenthos (Macro) & 108&128 &108&123 & 24&27 & 108&92 & 18&0 & 18\\
        & taxrefld-ncbi (Bacteria) & 312&326 &137&151 & 311&325 & 0&0 & 175&0 & 175\\
        & taxrefld-ncbi (Chromista) & 2290&2344 &933&966 & 2289&2343 & 0&0 & 1405&0 & 1405\\
        & taxrefld-ncbi (Fungi) & 12732&13149 &2716&3138 & 12731&13148 & 0&0 & 10162&0 & 10162\\
        & taxrefld-ncbi (Plantae) & 26302&27013 &7324&8003 & 26301&27012 & 0&0 & 19914&0 & 19914\\
        & taxrefld-ncbi (Protozoa) & 501&538 &147&184 & 500&537 & 0&0 & 357&0 & 357\\
        \hline\multirow{4}{*}{\rotatebox{90}{\textit{phenotype}}}& doid-ordo & 15511&13504 &4506&961 & 13116&13497 & 1126&4171 & 1237&0 & 1237\\
        & hp-mp & 40703&37965 &16789&16324 & 40531&37513 & 2647&605 & 696&0 & 696\\
        & & & &  && & & &  &  & & \\
        & & & &  && & & &  &  & & \\
        \hline\multirow{4}{*}{\rotatebox{90}{\textit{commonkg}}}& nell-dbpedia & 134&137 &0&0 & 0&0 & 0&0 & 129&0 & 129\\
        & yago-wikidata & 304&304 &0&0 & 0&0 & 0&0 & 304&0 & 304\\
        & & & &  && & & &  &  & & \\
        & & & &  && & & &  &  & & \\
        \hline\multirow{5}{*}{\rotatebox{90}{\textit{bio-ml}}}& ncit-doid.disease & 15762&8465 &2440&2074 & 7880&8464 & 1&989 & 4686&3339 & 8025\\
        & omim-ordo.disease & 9648&9275 &519&1026 & 4215&9270 & 0&0 & 3721&103 & 3824\\
        & snomed-fma.body & 34418&88955 &8373&28636 & 13459&88950 & 0&63 & 7256&5506 & 12762\\
        & snomed-ncit.neoplas & 22971&20247 &1302&2706 & 2693&8560 & 0&0 & 3804&213 & 4017\\
        & snomed-ncit.pharm & 29500&22136 &1300&2284 & 3527&19030 & 0&0 & 5803&4225 & 10028\\
        \hline\multirow{3}{*}{\rotatebox{90}{\textit{bio-llm}}}& snomed-fma.body & 34418&88955 &8373&28636 & 13459&88950 & 0&63 & 100&0 & 100\\
        & ncit-doid.disease & 15762&8465 &2440&2074 & 7880&8464 & 1&989 & 100&0 & 100\\
        & & & &  && & & &  &  & & \\
        \hline\multirow{3}{*}{\rotatebox{90}{\textit{mse}}}& MI-EMMO & 545&903 &64&232 & 536&704 & 0&331 & 63&0 & 63\\
        & MI-MatOnto & 545&825 &64&114 & 536&793 & 0&1 & 302&0 & 302\\
        & MIReduced-MatOnto & 32&825 &4&114 & 29&793 & 0&1 & 3&20 & 23\\
        \hline
    \end{tabular}
\end{table}


\subsection{Evaluation Criteria}
\section{Analysis}

\section{Conclusions and Discussions}

%
% ---- Bibliography ----
%
% BibTeX users should specify bibliography style 'splncs04'.
% References will then be sorted and formatted in the correct style.
%
\bibliographystyle{splncs04}
\bibliography{refrences}

\end{document}


==> docs/v1/related-works.txt <==
Saki Norouzi et al. \cite{norouzi2023conversational}  conducted a comparative analysis of GPT's performance in OM using OAEI 2022 conference track ontologies. Saki Norouzi et al. evaluated GPT-4 performances in a zero-shot manner using prompt engineering techniques to show the capabilities and limitations of LLMs for OM. In conclusion, GPT-4 was able to achieve high recall but also suffers from low precision.  because; (1) context length limitation of LLMs, (2) LLMs are not able to hande the inverse functional properties, (3) unintended match of subclasses, (4) unseen alignments, and (5) uncertain matching.

----------------------------------------------------------------------------------
http://disi.unitn.it/~pavel/om2023/papers/om2023_STpaper2.pdf
Ontology matching methods can be broadly classified into two categories: instance-based
methods and schema-based methods. Instance-based methods leverage entity-level information,
such as the classes and properties of each entity [3, 4, 5]. The general principle is to match
classes sharing a similar set of instances. In contrast, schema-based approaches use the ontology
schema only, like the labels of classes and the links between classes.

-----------------------------------------------------------
Peng et al.  \cite{peng2021ontology} introduced TEXTO, a text-based OM system, that uses the textual description of the classes through language models for OM using common KG ontologies. The TEXTO consists of 5 steps, including: 1) string matching, 2) text embedding-based matching using GloVe and SBERT language models, 3) top-k candidate selection, 4) max-weight matching by finding pairs that maximize total similarity, 5) applying confidence threshold to ignore low similarity mappings. Peng et al. showed that leveraging the textual information contained in class descriptions increases both precision and recall.

common KGs given in OAEI 2022, with an average increase of 13% in recall and 7% in F1 score over the state-of-the-art methods
--------------------------------------------------
Sousa et al. \cite{sousa2022combining} studied the property matching task of OM with a lexical-based property matching approach on conference track and knowledge graph track ontologies. Sousa et al. applied a word and sentence level similarity measurement based on TF-IDF for similarity estimation between domains and ranges, while a soft version of TF-IDF has been applied for property label alignment. More later word embeddings are used to compute the property label similarity.

steps: 
1) Handling of complex constructors
2) TF-IDF models construction
3) Embeddings similarity
4) Alignment Extension

evaluation on: OAEI 2022 KG track + OAEI 2021 Conference track

Sousa et al. \cite{sousa2022combining} combined lexical-based similarity metrics to embeddings and alignment extension techniques for property matching, employing TF-IDF and word embeddings. The proposed system achieved the best results in the OAEI 2021 Conference track, while it showed competitive results in the OAEI 2022 Knowledge Graph track. 
----------------------------------------------------
http://disi.unitn.it/~pavel/om2023/papers/om2023_LTpaper1.pdf
Amir et al. \cite{amir2023truveta suggested a new perspective for unsupervised OM by treating it as a translation task. Amir et al. proposed a framework called "Truveta Mapper (TM)", a novel zero-shot sequence-to-sequence multi-task transformer-based framework for OM, with the capability of learning both the graph-structure and textual semantics of the ontologies across multiple ontologies in a zero-shot, unified, and end-to-end manner. First, the model is trained to learn the hierarchical graph structure of ontology using LM and then finetuning LM with class labels and synonyms as input and class hierarchical ID as the output.



The model is first pre-trained to learn the hierarchical graph structure of ontology and semantics of each class using Masked Language Modeling (MLM), then fine-tuned using class labels and synonyms as input and class hierarchical-ID as the output, capturing the structure of the ontology.

dataset: SNOMED to FMA, SNOMED to NCIT
         UMLS datasets as part of Bio-ML track for OAEI 2022

solution surpasses state-of-the-art LogMap, AML models, Edit-similarity, and recently proposed BERTMap, AMD, LogMap-Lite, BERTMap-Lite, LSMatch, Matcha and ATMatcher


% OM classical approaches: Edit-Similarity [6], LSMatch [7], LogMap [8], and AgreementMakerLight (AML) [9], 
        these lexical approaches do not consider contextual semantics
% Several OM systems, such as OntoEmma [10], DeepAlignment [11], and VeeAlign [12] leveraged dense word embeddings, in which words are projected into a vector
        OntoEmma and [13] uses word2vec [14], which is trained on Wikipedia; [15] uses FastText [16]; LogMap-ML [17] uses OWL2Vec* [18], which is a word2vec model trained on corpora extracted from the ontology with different kinds of semantics;
% Transformer-based models: 
%            Neutel and de Boer[1] employed contextual BERT embeddings to match two domain ontologies associated with occupations
%            BERTMap [3], AMD [25]
%            OAEI 2022 [4] are LogMap-Lite, BERTMap-Lite, Matcha, and ATMatcher

We use ByT5 [26] as the base language model which is used for pre-training, fine-tuning, and zero-shot predictions. ByT5 is a token-free variation of mT5 [27], is pre-trained on the mC4 dataset and supports multi-task training.

The pre-training is done on 8 V100 32GB Nvidia GPUs with a batch size of 20, using a learning rate of 1e-3 with linear decay scheduler and AdamW optimizer.


----------------------------------------------------

https://arxiv.org/pdf/2309.07172.pdf
Exploring Large Language Models for Ontology Alignment
\cite{he2023exploring}

He et al. \cite{he2023exploring} investigated the applicability of recent generative LLMs, such as GPT-3.5 and Flan-T5 models for OM in a zero-shot manner. He et al. tested these LLMs on difficult subsets from two equivalence-matching datasets in the OAEI Bio-ML track, suggesting the LLM potential to outperform existing OM systems like BERTMap.

Findings suggest that LLM-based OM systems hold the potential to outperform existing ones, but require efforts in prompt design and exploration of optimal presentation methods for ontology contexts.

This is essentially a binary classification task that determines if two concepts, given their names (multiple labels per concept possible) and/or additional structural contexts, are identical or not
----------------------------------------------------

http://disi.unitn.it/~pavel/om2023/papers/om2023_LTpaper4.pdf
Contextualized Structural Self-supervised Learning for Ontology Matching
\cite{wang2022contextualized}

In the study conducted by Wang et al. \cite{wang2022contextualized}, they presented a self-supervised learning framework known as "LaKERMap". This framework utilizes transformers, specifically BioBERT, to leverage contextual and structural information of concepts, enabling the capture of both local and global interactions. Their evaluation of the "LaKERMap" framework on ontologies from the Bio-ML track demonstrated that it outperforms state-of-the-art systems in terms of alignment quality.

This method employs two transformer encoders to incorporate both contextual and structural information in the ontologies. Specifically, LaKERMap utilizes self-supervised training on designed objectives at both the triplet and path levels, such as triplets contrastive learning and masked concept prediction in paths. During the mapping inference, we predict candidates using the pre-trained model and select the final alignments with a relation regularization based on knowledge graph embedding methods

DISADVANTAGES:
    - for any OM source and targets you need to train it again!
    - they have used encoder-lm such as Bio-BERT so it is not general domain LM!
----------------------------------------------------
to read: 

http://disi.unitn.it/~pavel/om2023/papers/om2023_LTpaper3.pdf
https://aclanthology.org/2023.findings-acl.213.pdf









The three research avenues of related research: entity alignment, OAEI and LLM-based methods. These branches collectively aim to refine automated techniques for aligning and harmonizing disparate ontologies, fostering better understanding and integration within diverse information systems.

\noindent{\textbf{Entity Alignment.}} 

\noindent{\textbf{OAEI.}} 

\noindent{\textbf{LLM-based methods.}} 

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

